Galaxy And Mass Assembly (GAMA): The connection between metals, specific-SFR, and HI gas in galaxies: the Z-SSFR relation

We study the interplay between gas phase metallicity (Z), specific star formation rate (SSFR) and neutral hydrogen gas (HI) for galaxies of different stellar masses. Our study uses spectroscopic data from GAMA and SDSS star forming galaxies, as well as HI-detection from the ALFALFA and GASS public catalogues. We present a model based on the Z-SSFR relation that shows that at a given stellar mass, depending on the amount of gas, galaxies will follow opposite behaviours. Low-mass galaxies with a large amount of gas will show high SSFR and low metallicities, while low-mass galaxies with small amounts of gas will show lower SSFR and high metallicities. In contrast, massive galaxies with a large amount of gas will show moderate SSFR and high metallicities, while massive galaxies with small amounts of gas will show low SSFR and low metallicities. Using ALFALFA and GASS counterparts, we find that the amount of gas is related to those drastic differences in Z and SSFR for galaxies of a similar stellar mass.

==> CartoonModelPaper_readme.txt <==

Content:

tex file:
CartoonModelLetterV2.tex

Figures in paper:
CartoonModel.eps
DEPENDENCIES_ZvsSSFR_CartoonModel.ps
HIgasPilySSFR.ps
MstarVsHIFRACTIONPilyufunctonZ.ps
MstarVsMHIfunctonZ.ps
MZfunctonAmountGasPily.ps
Z_SSFR_AmountGasPily.ps
ZvsGasMassFraction_Pilyugin.ps






